Evidence for an accreting massive black hole in He 2-10 from adaptive optics integral field spectroscopy

Henize 2-10 is a blue dwarf galaxy with intense star formation and one the most intriguing question about it is whether or not it hosts an accretingmassive black hole. We use H and K-band integral field spectra of the inner 130 pc$\times$130 pc of He 2-10 to investigate the emission and kinematics of the gas at unprecedented spatial resolution. The observations were done using the Gemini Near-Infrared Integral Field Spectrograph (NIFS) operating with the ALTAIR adaptive optics module and the resulting spatial resolutions are 6.5 pc and 8.6 pc in the K and H bands, respectively. Most of the line emission is due to excitation of the gas by photo-ionization and shocks produced by the star forming regions. In addition, our data provide evidence of emission of gas excited by an active galactic nucleus located at the position of the radio and X-ray sources, as revealed by the analysis of the emission-line ratios. The emission lines from the ionized gas in the field present two kinematic components: one narrow with a velocity field suggesting a disk rotation and a broad component due to winds from the star forming regions. The molecular gas shows only the narrow component. The stellar velocity dispersion map presents an enhancement of about 7 km s$^{-1}$ at the position of the black hole, consistent with a mass of $1.5^{+1.3}_{-1.3}\times10^6$ M$_\odot$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> referee.txt <==
Author: We thank the referee for the valuable comments and suggestions that helped us to improve the present version of the paper. All recommendations are included during the revision and answers of each comment are shown below. Main modifications in the tex are shown in red.
----------------------------------------------------------------------------------------
Referee: The paper “Is there an accreting black hole in He 2-10? Hints from adaptive optics integral field spectroscopy” is likely to be an important addition to the existing literature on He 2-10.  However, I have a few comments that I would like to see addressed before recommending the paper for publication.

Title:

Given the fairly strong evidence for an active massive black hole that is presented in the paper, I think it is fair for the title to reflect that.  For example, “Evidence for an accreting massive black hole in He 2-10 from adaptive optics integral field spectroscopy”.  I am also not a fan of questions in titles. 

Answer: The title has been modified accordingly. 
----------------------------------------------------------------------------------------

Abstract:

- In the first sentence, please change “accreting black hole” to “accreting massive black hole” to distinguish between stellar mass X-ray binaries.

R: Done!
----------------------------------------------------------------------------------------

- The author should cite Reines et al. 2016 after mentioning the radio and X-ray sources since this paper revealed the proper X-ray source coincident with the radio source.

R: Done
----------------------------------------------------------------------------------------

- Perhaps the author should swap the order of the two last sentences to follow the same pattern as when discussing line ratios.  First, a sentence about the gas properties over the whole field, and then a sentence about the position of the black hole.  I think it would also help the reader if you explicitly say “over the field of view” or something like that.  (e.g., “The emission lines from the ionized gas in the field present two kinematic components… The stellar velocity dispersion map presents an enhancement of about 7 km/s at the position of the black hole, consistent with a mass of…”)

R: Done
----------------------------------------------------------------------------------------

Section 1:

- In the first sentence, SMBHs are usually defined as 10^6 and above (not 10^7).

R: Corrected!
----------------------------------------------------------------------------------------

- The 3rd paragraph on He 2-10 is missing a few notable references regarding the black hole.  While the current statement about Reines et al. 2011 is true, it is missing the new information from Reines et al. 2016.  In particular, the X-ray source from the 2011 paper was realized to be offset from the radio source and a likely X-ray binary.  A different X-ray source was detected in the deeper observations from Reines et al. 2016 and determined to be co-spatial with the radio source (i.e., the black hole).  It is also worth mentioning the VLBI results from Reines & Deller 2012 that constrain the size of the radio emission to be < a couple of pc. 

R: Results from Reines+16 and  Reines & Deller 2012 are now added.
----------------------------------------------------------------------------------------

Section 2:

- Please say more about how you are obtaining the positions of the black hole candidate and cluster CLTC1.  In Figure 2, it appears that there is an offset between the cross (position of CLTC1) and the brightest K-band continuum knot.  I believe these should be at the same position (see Figure 2 in Reines et al. 2011). 

R: I thank the referee for pointing this out. The position of the peak of the continuum was offset by 1 spaxel in the script used to construct the figures. All measurements were done at the correct positions and the figures are now updated. Some more information about the astrometry are included in the first paragraph of Sec. 4. 

----------------------------------------------------------------------------------------

- It would also be useful to label the apertures in Figure 2 with a,b,c,d.

R: Done
----------------------------------------------------------------------------------------
Section 5:

- I would be nice to have a Figure in the paper with the H2 line ratios at the positions of a,b,c,d, rather than referring the reader to Riffel et al. 2013.

R: Done.

----------------------------------------------------------------------------------------

- Also label Table 1 with a,b,c,d.  It is confusing as is.

R: Done
----------------------------------------------------------------------------------------

- Given the black hole mass estimate will be of high interest to the reader, please show the explicit calculation and adopted quantities.  How does this compare to the expected black hole mass given the stellar mass of the galaxy using the relation(s) in Reines & Volonteri 2015?

R: The estimated BH mass is in agreement with the expected mass from the relations in Reines & Volonteri 2015. This is included in the last paragraph of Sec. 5.
----------------------------------------------------------------------------------------

Section 6:

In the first paragraph, please cite Reines et al. 2016 after “location of the radio and X-ray source previously reported (e.g., Reines et al. 2016).”

R: Done.

